SDSS J1059+4251, a highly magnified z ~ 2.8 star-forming galaxy: ESI observations of the rest-frame UV spectrum

Detailed analyses of high-redshift galaxies are challenging due to their faintness, but this difficulty can be overcome with gravitational lensing, in which the magnification of the flux enables high signal-to-noise ratio (S/N) spectroscopy. We present the rest-frame ultraviolet (UV) Keck Echellette Spectrograph and Imager (ESI) spectrum of the newly discovered z = 2.79 lensed galaxy SDSS J1059+4251. With an observed magnitude F814W = 18.8 and a magnification factor \mu = 31 \pm 3, J1059+4251 is both highly magnified and intrinsically luminous, about two magnitudes brighter than M* at z ~ 2-3. With stellar mass M* = (3.22 \pm 0.20) \times 10^10 M_sun, UV star formation rate SFR=50 \pm 7 M_sun yr^-1, and stellar metallicity Z*~ 0.15-0.5 Z_sun, J1059+4251 is typical of bright star-forming galaxies at similar redshifts. Thanks to the high S/N and the spectral resolution of the ESI spectrum, we are able to separate the interstellar and stellar features and derive properties that would be inaccessible without the aid of the lensing. We find evidence of a gas outflow with speeds up to -1000 km s^-1, and of an inflow that is probably due to accreting material seen along a favorable line of sight. We measure relative elemental abundances from the interstellar absorption lines and find that alpha-capture elements are overabundant compared to iron-peak elements, suggestive of rapid star formation. However, this trend may also be affected by dust depletion. Thanks to the high data quality, our results represent a reliable step forward in the characterization of typical galaxies at early cosmic epochs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
